The stellar mass function of quiescent galaxies in 2 < z < 2.5 protoclusters

We present an analysis of the galaxy stellar mass function (SMF) of 14 known protoclusters between $2.0 < z < 2.5$ in the COSMOS field, down to a mass limit of $10^{9.5}$ M$_{\odot}$. We use existing photometric redshifts with a statistical background subtraction, and consider star-forming and quiescent galaxies identified from $(NUV - r)$ and $(r - J)$ colours separately. Our fiducial sample includes galaxies within 1 Mpc of the cluster centres. The shape of the protocluster SMF of star-forming galaxies is indistinguishable from that of the general field at this redshift. Quiescent galaxies, however, show a flatter SMF than in the field, with an upturn at low mass, though this is only significant at $\sim 2\sigma$. There is no strong evidence for a dominant population of quiescent galaxies at any mass, with a fraction of $< 15\%$ at $1\sigma$ confidence for galaxies with log$M_{\ast}/M_{\odot} < 10.5$. We compare our results with a sample of galaxies groups at $1 < z < 1.5$, and demonstrate that a significant amount of environmental quenching must take place between these epochs, increasing the relative abundance of high-mass ($\rm M > 10^{10.5} M_{\odot}$) quiescent galaxies by a factor of $\gtrsim$ 2. However, we find that at lower masses ($\rm M < 10^{10.5} M_{\odot}$), no additional environmental quenching is required.

==> Old_stuff/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Old_stuff/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
